Entropy accumulation with improved second-order term

The entropy accumulation theorem states that the smooth min-entropy of an $n$-partite system $A = (A_1, \ldots, A_n)$ is lower-bounded by the sum of the von Neumann entropies of suitably chosen conditional states up to corrections that are sublinear in $n$. This theorem is particularly suited to proving the security of quantum cryptographic protocols, and in particular so-called device-independent protocols for randomness expansion and key distribution, where the devices can be built and preprogrammed by a malicious supplier. However, while the bounds provided by this theorem are optimal in the first order, the second-order term is bounded more crudely, in such a way that the bounds deteriorate significantly when the theorem is applied directly to protocols where parameter estimation is done by sampling a small fraction of the positions, as is done in most QKD protocols. The objective of this paper is to improve this second-order sublinear term and remedy this problem. On the way, we prove various bounds on the divergence variance, which might be of independent interest.

==> entropy-variance-of-bernoulli.dat <==
0.00000000 0.00000000
0.00125100 0.11613093
0.00375099 0.24234788
0.00625099 0.33218142
0.00875098 0.40390030
0.01125098 0.46387690
0.01375097 0.51534026
0.01625097 0.56022422
0.01875096 0.59980704
0.02125096 0.63499126
0.02375095 0.66644508
0.02625095 0.69468125
0.02875094 0.72010443
0.03125094 0.74304127
0.03375093 0.76376044
0.03625093 0.78248636
0.03875092 0.79940901
0.04125092 0.81469106
0.04375091 0.82847318
0.04625091 0.84087810
0.04875090 0.85201369
0.05125090 0.86197548
0.05375089 0.87084854
0.05625089 0.87870905
0.05875088 0.88562563
0.06125088 0.89166032
0.06375087 0.89686946
0.06625087 0.90130443
0.06875086 0.90501224
0.07125086 0.90803606
0.07375085 0.91041563
0.07625085 0.91218765
0.07875084 0.91338611
0.08125084 0.91404255
0.08375083 0.91418633
0.08625083 0.91384482
0.08875082 0.91304358
0.09125082 0.91180655
0.09375081 0.91015619
0.09625081 0.90811359
0.09875080 0.90569858
0.10125080 0.90292989
0.10375079 0.89982515
0.10625079 0.89640106
0.10875078 0.89267341
0.11125078 0.88865715
0.11375077 0.88436648
0.11625077 0.87981489
0.11875076 0.87501520
0.12125076 0.86997960
0.12375075 0.86471972
0.12625075 0.85924665
0.12875074 0.85357098
0.13125074 0.84770281
0.13375073 0.84165182
0.13625073 0.83542725
0.13875072 0.82903797
0.14125072 0.82249248
0.14375071 0.81579892
0.14625071 0.80896511
0.14875070 0.80199856
0.15125070 0.79490650
0.15375069 0.78769585
0.15625069 0.78037331
0.15875068 0.77294531
0.16125068 0.76541803
0.16375067 0.75779746
0.16625067 0.75008935
0.16875066 0.74229927
0.17125066 0.73443256
0.17375065 0.72649442
0.17625065 0.71848986
0.17875064 0.71042370
0.18125064 0.70230064
0.18375063 0.69412520
0.18625063 0.68590175
0.18875062 0.67763456
0.19125062 0.66932772
0.19375061 0.66098521
0.19625061 0.65261091
0.19875060 0.64420854
0.20125060 0.63578175
0.20375059 0.62733405
0.20625059 0.61886887
0.20875058 0.61038952
0.21125058 0.60189922
0.21375057 0.59340112
0.21625057 0.58489824
0.21875056 0.57639355
0.22125056 0.56788993
0.22375055 0.55939017
0.22625055 0.55089698
0.22875054 0.54241302
0.23125054 0.53394086
0.23375053 0.52548301
0.23625053 0.51704190
0.23875052 0.50861991
0.24125052 0.50021936
0.24375051 0.49184249
0.24625051 0.48349151
0.24875050 0.47516856
0.25125050 0.46687571
0.25375049 0.45861500
0.25625049 0.45038842
0.25875048 0.44219789
0.26125048 0.43404531
0.26375047 0.42593250
0.26625047 0.41786127
0.26875046 0.40983335
0.27125046 0.40185046
0.27375045 0.39391427
0.27625045 0.38602639
0.27875044 0.37818842
0.28125044 0.37040190
0.28375043 0.36266834
0.28625043 0.35498922
0.28875042 0.34736599
0.29125042 0.33980004
0.29375041 0.33229275
0.29625041 0.32484547
0.29875040 0.31745950
0.30125040 0.31013612
0.30375039 0.30287659
0.30625039 0.29568211
0.30875038 0.28855390
0.31125038 0.28149310
0.31375037 0.27450087
0.31625037 0.26757830
0.31875036 0.26072648
0.32125036 0.25394648
0.32375035 0.24723933
0.32625035 0.24060604
0.32875034 0.23404760
0.33125034 0.22756497
0.33375033 0.22115910
0.33625033 0.21483090
0.33875032 0.20858128
0.34125032 0.20241111
0.34375031 0.19632125
0.34625031 0.19031254
0.34875030 0.18438579
0.35125030 0.17854180
0.35375029 0.17278135
0.35625029 0.16710519
0.35875028 0.16151407
0.36125028 0.15600871
0.36375027 0.15058982
0.36625027 0.14525808
0.36875026 0.14001417
0.37125026 0.13485873
0.37375025 0.12979240
0.37625025 0.12481581
0.37875024 0.11992956
0.38125024 0.11513424
0.38375023 0.11043042
0.38625023 0.10581867
0.38875022 0.10129951
0.39125022 0.09687349
0.39375021 0.09254112
0.39625021 0.08830290
0.39875020 0.08415931
0.40125020 0.08011082
0.40375019 0.07615790
0.40625019 0.07230098
0.40875018 0.06854050
0.41125018 0.06487687
0.41375017 0.06131050
0.41625017 0.05784179
0.41875016 0.05447110
0.42125016 0.05119882
0.42375015 0.04802528
0.42625015 0.04495083
0.42875014 0.04197581
0.43125014 0.03910052
0.43375013 0.03632528
0.43625013 0.03365037
0.43875012 0.03107608
0.44125012 0.02860268
0.44375011 0.02623043
0.44625011 0.02395957
0.44875010 0.02179034
0.45125010 0.01972296
0.45375009 0.01775765
0.45625009 0.01589460
0.45875008 0.01413402
0.46125008 0.01247607
0.46375007 0.01092094
0.46625007 0.00946877
0.46875006 0.00811971
0.47125006 0.00687390
0.47375005 0.00573147
0.47625005 0.00469253
0.47875004 0.00375719
0.48125004 0.00292554
0.48375003 0.00219766
0.48625003 0.00157363
0.48875002 0.00105351
0.49125002 0.00063735
0.49375001 0.00032520
0.49625001 0.00011707
0.49875000 0.00001301
0.50125000 0.00001301
0.50374999 0.00011707
0.50624999 0.00032520
0.50874998 0.00063735
0.51124998 0.00105351
0.51374997 0.00157363
0.51624997 0.00219766
0.51874996 0.00292554
0.52124996 0.00375719
0.52374995 0.00469253
0.52624995 0.00573147
0.52874994 0.00687390
0.53124994 0.00811971
0.53374993 0.00946877
0.53624993 0.01092094
0.53874992 0.01247607
0.54124992 0.01413402
0.54374991 0.01589460
0.54624991 0.01775765
0.54874990 0.01972296
0.55124990 0.02179034
0.55374989 0.02395957
0.55624989 0.02623043
0.55874988 0.02860268
0.56124988 0.03107608
0.56374987 0.03365037
0.56624987 0.03632528
0.56874986 0.03910052
0.57124986 0.04197581
0.57374985 0.04495083
0.57624985 0.04802528
0.57874984 0.05119882
0.58124984 0.05447110
0.58374983 0.05784179
0.58624983 0.06131050
0.58874982 0.06487687
0.59124982 0.06854050
0.59374981 0.07230098
0.59624981 0.07615790
0.59874980 0.08011082
0.60124980 0.08415931
0.60374979 0.08830290
0.60624979 0.09254112
0.60874978 0.09687349
0.61124978 0.10129951
0.61374977 0.10581867
0.61624977 0.11043042
0.61874976 0.11513424
0.62124976 0.11992956
0.62374975 0.12481581
0.62624975 0.12979240
0.62874974 0.13485873
0.63124974 0.14001417
0.63374973 0.14525808
0.63624973 0.15058982
0.63874972 0.15600871
0.64124972 0.16151407
0.64374971 0.16710519
0.64624971 0.17278135
0.64874970 0.17854180
0.65124970 0.18438579
0.65374969 0.19031254
0.65624969 0.19632125
0.65874968 0.20241111
0.66124968 0.20858128
0.66374967 0.21483090
0.66624967 0.22115910
0.66874966 0.22756497
0.67124966 0.23404760
0.67374965 0.24060604
0.67624965 0.24723933
0.67874964 0.25394648
0.68124964 0.26072648
0.68374963 0.26757830
0.68624963 0.27450087
0.68874962 0.28149310
0.69124962 0.28855390
0.69374961 0.29568211
0.69624961 0.30287659
0.69874960 0.31013612
0.70124960 0.31745950
0.70374959 0.32484547
0.70624959 0.33229275
0.70874958 0.33980004
0.71124958 0.34736599
0.71374957 0.35498922
0.71624957 0.36266834
0.71874956 0.37040190
0.72124956 0.37818842
0.72374955 0.38602639
0.72624955 0.39391427
0.72874954 0.40185046
0.73124954 0.40983335
0.73374953 0.41786127
0.73624953 0.42593250
0.73874952 0.43404531
0.74124952 0.44219789
0.74374951 0.45038842
0.74624951 0.45861500
0.74874950 0.46687571
0.75124950 0.47516856
0.75374949 0.48349151
0.75624949 0.49184249
0.75874948 0.50021936
0.76124948 0.50861991
0.76374947 0.51704190
0.76624947 0.52548301
0.76874946 0.53394086
0.77124946 0.54241302
0.77374945 0.55089698
0.77624945 0.55939017
0.77874944 0.56788993
0.78124944 0.57639355
0.78374943 0.58489824
0.78624943 0.59340112
0.78874942 0.60189922
0.79124942 0.61038952
0.79374941 0.61886887
0.79624941 0.62733405
0.79874940 0.63578175
0.80124940 0.64420854
0.80374939 0.65261091
0.80624939 0.66098521
0.80874938 0.66932772
0.81124938 0.67763456
0.81374937 0.68590175
0.81624937 0.69412520
0.81874936 0.70230064
0.82124936 0.71042370
0.82374935 0.71848986
0.82624935 0.72649442
0.82874934 0.73443256
0.83124934 0.74229927
0.83374933 0.75008935
0.83624933 0.75779746
0.83874932 0.76541803
0.84124932 0.77294531
0.84374931 0.78037331
0.84624931 0.78769585
0.84874930 0.79490650
0.85124930 0.80199856
0.85374929 0.80896511
0.85624929 0.81579892
0.85874928 0.82249248
0.86124928 0.82903797
0.86374927 0.83542725
0.86624927 0.84165182
0.86874926 0.84770281
0.87124926 0.85357098
0.87374925 0.85924665
0.87624925 0.86471972
0.87874924 0.86997960
0.88124924 0.87501520
0.88374923 0.87981489
0.88624923 0.88436648
0.88874922 0.88865715
0.89124922 0.89267341
0.89374921 0.89640106
0.89624921 0.89982515
0.89874920 0.90292989
0.90124920 0.90569858
0.90374919 0.90811359
0.90624919 0.91015619
0.90874918 0.91180655
0.91124918 0.91304358
0.91374917 0.91384482
0.91624917 0.91418633
0.91874916 0.91404255
0.92124916 0.91338611
0.92374915 0.91218765
0.92624915 0.91041563
0.92874914 0.90803606
0.93124914 0.90501224
0.93374913 0.90130443
0.93624913 0.89686946
0.93874912 0.89166032
0.94124912 0.88562563
0.94374911 0.87870905
0.94624911 0.87084854
0.94874910 0.86197548
0.95124910 0.85201369
0.95374909 0.84087810
0.95624909 0.82847318
0.95874908 0.81469106
0.96124908 0.79940901
0.96374907 0.78248636
0.96624907 0.76376044
0.96874906 0.74304127
0.97124906 0.72010443
0.97374905 0.69468125
0.97624905 0.66644508
0.97874904 0.63499126
0.98124904 0.59980704
0.98374903 0.56022422
0.98624903 0.51534026
0.98874902 0.46387690
0.99124902 0.40390030
0.99374901 0.33218142
0.99624901 0.24234788
1.00000000 0.00000000


==> rate-plots-0.dat <==
     300000 0.13333111
    1000000 0.22934099
    3000000 0.27975614
   10000000 0.31068190
   30000000 0.32608817
  100000000 0.33532529
  300000000 0.33993471
 1000000000 0.34275182
 3000000000 0.34417891
10000000000 0.34505555


==> rate-plots-1.dat <==
    1000000 0.05447933
    3000000 0.17545215
   10000000 0.25178106
   30000000 0.29137777
  100000000 0.31604277
  300000000 0.32872114
 1000000000 0.33657068
 3000000000 0.34059697
10000000000 0.34308425


==> rate-plots-2.dat <==
   10000000 0.06283730
   30000000 0.18038678
  100000000 0.25447842
  300000000 0.29291453
 1000000000 0.31679995
 3000000000 0.32911843
10000000000 0.33675639


==> rate-plots-3.dat <==
  100000000 0.06397661
  300000000 0.18071529
 1000000000 0.25439863
 3000000000 0.29260636
10000000000 0.31569153


==> rate-plots-4.dat <==
 1000000000 0.05052917
 3000000000 0.16566605
10000000000 0.24028530


==> rate-plots-5.dat <==
10000000000 0.13054905


==> rate-plots-arv-0.dat <==
     300000 0.01188881
    1000000 0.16305062
    3000000 0.24042165
   10000000 0.28822321
   30000000 0.31269007
  100000000 0.32780625
  300000000 0.33554336
 1000000000 0.34032351
 3000000000 0.34277020
10000000000 0.34428182


==> rate-plots-arv-1.dat <==
   30000000 0.00914334
  100000000 0.16154686
  300000000 0.23955345
 1000000000 0.28774768
 3000000000 0.31241553
10000000000 0.32765588

